Hierarchical Neural Architecture Search for Deep Stereo Matching

To reduce the human efforts in neural network design, Neural Architecture Search (NAS) has been applied with remarkable success to various high-level vision tasks such as classification and semantic segmentation. The underlying idea for the NAS algorithm is straightforward, namely, to enable the network the ability to choose among a set of operations (e.g., convolution with different filter sizes), one is able to find an optimal architecture that is better adapted to the problem at hand. However, so far the success of NAS has not been enjoyed by low-level geometric vision tasks such as stereo matching. This is partly due to the fact that state-of-the-art deep stereo matching networks, designed by humans, are already sheer in size. Directly applying the NAS to such massive structures is computationally prohibitive based on the currently available mainstream computing resources. In this paper, we propose the first end-to-end hierarchical NAS framework for deep stereo matching by incorporating task-specific human knowledge into the neural architecture search framework. Specifically, following the gold standard pipeline for deep stereo matching (i.e., feature extraction -- feature volume construction and dense matching), we optimize the architectures of the entire pipeline jointly. Extensive experiments show that our searched network outperforms all state-of-the-art deep stereo matching architectures and is ranked at the top 1 accuracy on KITTI stereo 2012, 2015 and Middlebury benchmarks, as well as the top 1 on SceneFlow dataset with a substantial improvement on the size of the network and the speed of inference. The code is available at https://github.com/XuelianCheng/LEAStereo.

==> multiple-span.txt <==
Using wrapfig to span multiple columns
~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~

Wrapfig can't automatically make matching cutouts in adjacent columns
because it doesn't know which text will land in just the right place
in the column next-door.  It certainly can't handle floating in such
situations!  

Here are some methods for doing such layout "by hand".  They are
practical for one or a few such figures where you can tweak the
layout for the final copy.  It is too painful to do this for long 
or frequently-revised documents.  If you do have multiple fiddling, 
fix the first one in each chapter (or after any forced page break), 
rerun, then fix the second, etc.

(These examples use calc.sty to evaluate overhangs in place.)

Cutouts in Matching Columns

~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~X  ~~~~~~~~~~~~~~~~~Y
~~~~~~~~~                    ~~~~~~~~~
~~~~~~~~~                    ~~~~~~~~~
~~~~~~~~~                    ~~~~~~~~~
~~~~~~~~~                    ~~~~~~~~~
~~~~~~~~~                    ~~~~~~~~~
~~~~~~~~~                    ~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~

Initially, write the document without the wrapfigure, and locate the
desired natural linebreak at "X".  (This first step is used for all
methods described here.)  Then change to

~~~~~~~~X
\begin{wrapfigure}[6]{r}[.5\width+.5\columnsep]{6cm}
...
\end{wrapfigure}
~~~~....

and run LaTeX again. This will print the figure overlapping the right
column, but no matter. Use this run to locate position "Y" in the text.
For the final run, switch to: 

~~~~~~~~X
\begin{wrapfigure}[6]{r}[.5\width+.5\columnsep]{6cm}
...
\end{wrapfigure}
~~~~....
...~~~~~~~Y
\begin{wrapfigure}[6]{l}[.5\width+.5\columnsep]{6cm}
\vfill
\end{wrapfigure}
~~~~~~~~~~~


Taking a whole column plus a cutout

~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~X  ~~~~~~~~~~~~~~~~~Y
~~~~~~~~~  
~~~~~~~~~  
~~~~~~~~~  
~~~~~~~~~  
~~~~~~~~~  
~~~~~~~~~  
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~

Locate "X" first, without any figure, as above, then write the 
document like:

~~~~~~~~X
\begin{wrapfigure}[6]{r}[\columnwidth+\columnsep]{9cm}
...
\end{wrapfigure}
~~~~....

and ignore the overprinting of the right column.  Then, after locating
"Y" in the text, switch to:

~~~~~~~~X
\begin{wrapfigure}[6]{r}[\columnwidth+\columnsep]{9cm}
...
\end{wrapfigure}
~~~~....
...~~~~~~~Y\vspace{6\baselinskip}
~~~~~~~~~~~
for the final layout 


a whole column preceding a cutout

~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~X  ~~~~~~~~~~~~~~~~~Y
                             ~~~~~~~~~  
                             ~~~~~~~~~  
                             ~~~~~~~~~  
                             ~~~~~~~~~  
                             ~~~~~~~~~  
                             ~~~~~~~~~  
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~

After locating "X", write the draft document like:

~~~~~~~~X\vspace{6\baselinskip}
~~~~....
~~~~~~~~~~~~~
~~~~~~~~~

run LaTeX to locate "Y", and then switch to:

~~~~~~~~X\vspace{6\baselinskip}
~~~~....
~~~~~~~~~~~~~Y
\begin{wrapfigure}[6]{l}[\columnwidth+\columnsep]{9cm}
...
\end{wrapfigure}
~~~~~~~~~

Spanning (parts of) three columns

~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~X  ~~~~~~~~~~~~~~~~~Y  ~~~~~~~~~~~~~~~~~Z
~~~~~~~~~                                        ~~~~~~~~~
~~~~~~~~~                                        ~~~~~~~~~
~~~~~~~~~                                        ~~~~~~~~~
~~~~~~~~~                                        ~~~~~~~~~
~~~~~~~~~                                        ~~~~~~~~~
~~~~~~~~~                                        ~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~

This uses a combination of the above.  First locate X, then use

~~~~~~~~X
\begin{wrapfigure}[6]{r}[.5\width+.5\columnwidth+\columnsep]{12cm}
...
\end{wrapfigure}
~~~~....

Locate Y from this, and change to

~~~~~~~~X
\begin{wrapfigure}[6]{r}[.5\width+.5\columnwidth+\columnsep]{12cm}
...
\end{wrapfigure}
~~~~....
~~~~~~~~~~~~Y\vspace{6\baselineskip}
~~~~~~~....

which allows you to locate Z, to end up with 

~~~~~~~~X
\begin{wrapfigure}[6]{r}[.5\width+.5\columnwidth+\columnsep]{12cm}
...
\end{wrapfigure}
~~~~....
~~~~~~~~~~~~Y\vspace{6\baselineskip}
~~~~~~~....
~~~~~~~~~~~~Z
\begin{wrapfigure}[6]{l}[.5\width+.5\columnwidth+\columnsep]{12cm}
\vfill
\end{wrapfigure}




(Of course, to do matching cut-outs properly requires typesetting
the text to a grid.)


==> wrapfig/multiple-span.txt <==
Using wrapfig to span multiple columns
~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~

Wrapfig can't automatically make matching cutouts in adjacent columns
because it doesn't know which text will land in just the right place
in the column next-door.  It certainly can't handle floating in such
situations!  

Here are some methods for doing such layout "by hand".  They are
practical for one or a few such figures where you can tweak the
layout for the final copy.  It is too painful to do this for long 
or frequently-revised documents.  If you do have multiple fiddling, 
fix the first one in each chapter (or after any forced page break), 
rerun, then fix the second, etc.

(These examples use calc.sty to evaluate overhangs in place.)

Cutouts in Matching Columns

~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~X  ~~~~~~~~~~~~~~~~~Y
~~~~~~~~~                    ~~~~~~~~~
~~~~~~~~~                    ~~~~~~~~~
~~~~~~~~~                    ~~~~~~~~~
~~~~~~~~~                    ~~~~~~~~~
~~~~~~~~~                    ~~~~~~~~~
~~~~~~~~~                    ~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~

Initially, write the document without the wrapfigure, and locate the
desired natural linebreak at "X".  (This first step is used for all
methods described here.)  Then change to

~~~~~~~~X
\begin{wrapfigure}[6]{r}[.5\width+.5\columnsep]{6cm}
...
\end{wrapfigure}
~~~~....

and run LaTeX again. This will print the figure overlapping the right
column, but no matter. Use this run to locate position "Y" in the text.
For the final run, switch to: 

~~~~~~~~X
\begin{wrapfigure}[6]{r}[.5\width+.5\columnsep]{6cm}
...
\end{wrapfigure}
~~~~....
...~~~~~~~Y
\begin{wrapfigure}[6]{l}[.5\width+.5\columnsep]{6cm}
\vfill
\end{wrapfigure}
~~~~~~~~~~~


Taking a whole column plus a cutout

~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~X  ~~~~~~~~~~~~~~~~~Y
~~~~~~~~~  
~~~~~~~~~  
~~~~~~~~~  
~~~~~~~~~  
~~~~~~~~~  
~~~~~~~~~  
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~

Locate "X" first, without any figure, as above, then write the 
document like:

~~~~~~~~X
\begin{wrapfigure}[6]{r}[\columnwidth+\columnsep]{9cm}
...
\end{wrapfigure}
~~~~....

and ignore the overprinting of the right column.  Then, after locating
"Y" in the text, switch to:

~~~~~~~~X
\begin{wrapfigure}[6]{r}[\columnwidth+\columnsep]{9cm}
...
\end{wrapfigure}
~~~~....
...~~~~~~~Y\vspace{6\baselinskip}
~~~~~~~~~~~
for the final layout 


a whole column preceding a cutout

~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~X  ~~~~~~~~~~~~~~~~~Y
                             ~~~~~~~~~  
                             ~~~~~~~~~  
                             ~~~~~~~~~  
                             ~~~~~~~~~  
                             ~~~~~~~~~  
                             ~~~~~~~~~  
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~

After locating "X", write the draft document like:

~~~~~~~~X\vspace{6\baselinskip}
~~~~....
~~~~~~~~~~~~~
~~~~~~~~~

run LaTeX to locate "Y", and then switch to:

~~~~~~~~X\vspace{6\baselinskip}
~~~~....
~~~~~~~~~~~~~Y
\begin{wrapfigure}[6]{l}[\columnwidth+\columnsep]{9cm}
...
\end{wrapfigure}
~~~~~~~~~

Spanning (parts of) three columns

~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~X  ~~~~~~~~~~~~~~~~~Y  ~~~~~~~~~~~~~~~~~Z
~~~~~~~~~                                        ~~~~~~~~~
~~~~~~~~~                                        ~~~~~~~~~
~~~~~~~~~                                        ~~~~~~~~~
~~~~~~~~~                                        ~~~~~~~~~
~~~~~~~~~                                        ~~~~~~~~~
~~~~~~~~~                                        ~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~
~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~  ~~~~~~~~~~~~~~~~~~

This uses a combination of the above.  First locate X, then use

~~~~~~~~X
\begin{wrapfigure}[6]{r}[.5\width+.5\columnwidth+\columnsep]{12cm}
...
\end{wrapfigure}
~~~~....

Locate Y from this, and change to

~~~~~~~~X
\begin{wrapfigure}[6]{r}[.5\width+.5\columnwidth+\columnsep]{12cm}
...
\end{wrapfigure}
~~~~....
~~~~~~~~~~~~Y\vspace{6\baselineskip}
~~~~~~~....

which allows you to locate Z, to end up with 

~~~~~~~~X
\begin{wrapfigure}[6]{r}[.5\width+.5\columnwidth+\columnsep]{12cm}
...
\end{wrapfigure}
~~~~....
~~~~~~~~~~~~Y\vspace{6\baselineskip}
~~~~~~~....
~~~~~~~~~~~~Z
\begin{wrapfigure}[6]{l}[.5\width+.5\columnwidth+\columnsep]{12cm}
\vfill
\end{wrapfigure}




(Of course, to do matching cut-outs properly requires typesetting
the text to a grid.)

